Two-Scale Optimization of Graded Lattice Structures respecting Buckling on Micro- and Macroscale

Interest in components with detailed structures increased with the progress in advanced manufacturing techniques in recent years. Parts with graded lattice elements can provide interesting mechanical, thermal, and acoustic properties compared to parts where only coarse features are included. One of these improvements is better global buckling resistance of the component. However, thin features are prone to local buckling. Normally, analyses with high computational effort are conducted on high-resolution finite element meshes to optimize parts with good global and local stability. Until recently, works focused only on either global or local buckling behavior. We use two-scale optimization based on asymptotic homogenization of elastic properties and local buckling behavior to reduce the effort of full-scale analyses. For this, we present an approach for concurrent local and global buckling optimization of parameterized graded lattice structures. It is based on a worst-case model for the homogenized buckling load factor, which acts as a safeguard against pure local buckling. Cross-modes residing on both scales are not detected. We support our theory with numerical examples and validations on dehomogenized designs, which show the capabilities of our method, and discuss the advantages and limitations of the worst-case model.

==> bending_study_v0.2.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)     (4)     (5)        (6)  (7)               (8)      (9)    (10)    (11)   (12)                                               (13) (14) (15) (16) (17) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3       E       v        err iter         homTensor   status    wall     cpu    mem                                            problem  vol    b    _   id 
  0.00643304794680445  0.00644497032773743  0.00714635785984667  0.7283 0.34167 3.0996e-06    0  1.26181830488524 finished 436.646 1368.81 5786.6 cubit_diamond_vol0.200_b0.000_0.001000_3_4_0_feast  0.2  0.0    0    0 
  0.00665335917399837  0.00665339089610501  0.00748498173275238 0.73405 0.34559 3.1446e-06    0  1.27680182675839 finished 318.757 1024.54 5854.4 cubit_diamond_vol0.200_b0.100_0.001000_3_4_0_feast  0.2  0.1    0    0 
  0.00682067756937935  0.00682442951349703  0.00770135052832366 0.73934 0.34807 4.0319e-06    0  1.28923189290479 finished 418.362 1295.88 5847.8 cubit_diamond_vol0.200_b0.200_0.001000_3_4_0_feast  0.2  0.2    0    0 
  0.00694164278482215  0.00700461269802297  0.00785940909542865 0.74307 0.34971 1.1874e-06    0  1.29790949345801 finished 470.911 1460.14 5814.3 cubit_diamond_vol0.200_b0.300_0.001000_3_4_0_feast  0.2  0.3    0    0 
  0.00697574326695788  0.00698101059089183  0.00798364152624286 0.74488 0.35082 1.7917e-06    0  1.30256012361981 finished 420.033 1291.82 5813.7 cubit_diamond_vol0.200_b0.400_0.001000_3_4_0_feast  0.2  0.4    0    0 
  0.00692177038628206  0.00692179513787689  0.00805690550047028 0.74452 0.35158 1.1279e-06    0  1.30294791035078 finished 412.656 1277.92 5790.8 cubit_diamond_vol0.200_b0.500_0.001000_3_4_0_feast  0.2  0.5    0    0 
  0.00676960711581065  0.00680319708240791  0.00794981828717144 0.74177 0.35208 1.5507e-06    0  1.29881374322612 finished 430.553 1322.36 5795.5 cubit_diamond_vol0.200_b0.600_0.001000_3_4_0_feast  0.2  0.6    0    0 
  0.00659159759433546  0.00659164429921385  0.00784027640606938 0.73646 0.35239 1.0157e-06    0  1.28991401215351 finished 393.699 1230.43 5805.2 cubit_diamond_vol0.200_b0.700_0.001000_3_4_0_feast  0.2  0.7    0    0 
  0.00631618312829411  0.00631983962535377  0.00744573215147417 0.72838 0.35254 1.5538e-06    0  1.27596799006513 finished 431.699 1295.75 5810.1 cubit_diamond_vol0.200_b0.800_0.001000_3_4_0_feast  0.2  0.8    0    0 
  0.00594665211984756  0.00595457836903339  0.00722240072491697 0.71737 0.35254 1.4343e-06    0  1.25668227521626 finished 445.008 1341.92 5805.7 cubit_diamond_vol0.200_b0.900_0.001000_3_4_0_feast  0.2  0.9    0    0 
  0.00551486885285841  0.00551838381787259  0.00680026859350956 0.70321 0.35242 3.3936e-06    0  1.23172564885118 finished 426.046 1297.39 5799.2 cubit_diamond_vol0.200_b1.000_0.001000_3_4_0_feast  0.2  1.0    0    0 
  0.00502661110413727  0.00503256519966659  0.00629085874921913  0.6857 0.35218 1.6206e-06    0  1.20074858541323 finished 441.475 1331.88 5817.6 cubit_diamond_vol0.200_b1.100_0.001000_3_4_0_feast  0.2  1.1    0    0 
  0.00448736034885111  0.00448871988862197  0.00569720994699052 0.66458 0.35181 6.1859e-07    0  1.16331414657977 finished 441.878 1333.11 5807.6 cubit_diamond_vol0.200_b1.200_0.001000_3_4_0_feast  0.2  1.2    0    0 
  0.00390952020468429  0.00391017820966269  0.00504059458285631 0.63956 0.35132 1.5169e-06    0  1.11895976921027 finished 474.193 1414.32 5831.6 cubit_diamond_vol0.200_b1.300_0.001000_3_4_0_feast  0.2  1.3    0    0 
  0.00331253475678527  0.00331267600341957  0.00418932330724399 0.61029  0.3507 2.7622e-07    0  1.06706687676616 finished  209.59 518.413 3567.8       cubit_diamond_vol0.200_b1.400_0.001000_3_4_0  0.2  1.4    0    0 
  0.00270638656648023  0.00270653795141928  0.00331896623809646 0.57635 0.34995 3.0237e-06    0  1.00695603975988 finished 475.259 1407.55 5833.8 cubit_diamond_vol0.200_b1.500_0.001000_3_4_0_feast  0.2  1.5    0    0 
  0.00211987039352627  0.00252003347914774  0.00252004624970336 0.53718 0.34903 4.9635e-07    0 0.937635954671232 finished   460.1 1365.78 5869.1 cubit_diamond_vol0.200_b1.600_0.001000_3_4_0_feast  0.2  1.6    0    0 
  0.00156653975636178   0.0018029229836227  0.00180308995499002 0.49209 0.34792 3.0717e-07    0 0.857963318731383 finished 488.862 1434.78 5855.5 cubit_diamond_vol0.200_b1.700_0.001000_3_4_0_feast  0.2  1.7    0    0 
  0.00107045033694593  0.00107053451242371  0.00119064653292917  0.4401 0.34659  6.457e-07    0 0.766278248527928 finished 357.728 1013.49 5841.7 cubit_diamond_vol0.200_b1.800_0.001000_3_4_0_feast  0.2  1.8    0    0 
 0.000650321555298941 0.000650452250499728 0.000696920649336333 0.37982 0.34498 1.1101e-06    0 0.660238402231756 finished 299.827 818.159 5900.9 cubit_diamond_vol0.200_b1.900_0.001000_3_4_0_feast  0.2  1.9    0    0 
 0.000329745762017078 0.000331605184509662  0.00034151362764136 0.30912 0.34299 2.2777e-06    0 0.536277029609241 finished 296.031 801.018   5869 cubit_diamond_vol0.200_b2.000_0.001000_3_4_0_feast  0.2  2.0    0    0 


==> bending_study_v0.3.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)     (4)     (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                               (13) (14) (15) (16) (17) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3       E       v        err iter        homTensor   status    wall     cpu    mem                                            problem  vol    b    _   id 
   0.0243716468297187   0.0243719716073806   0.0273930091782174  1.1554 0.34206 4.3607e-06    0 2.00256227464012 finished 744.062 2447.76 7493.3 cubit_diamond_vol0.300_b0.000_0.001000_3_4_0_feast  0.3  0.0    0    0 
   0.0252204765720409   0.0252207787314062   0.0284781147508333  1.1644 0.34671 6.6422e-06    0 2.02767530069409 finished 756.813 2450.61 7771.1 cubit_diamond_vol0.300_b0.100_0.001000_3_4_0_feast  0.3  0.1    0    0 
   0.0259926526250861    0.025992779888757   0.0295393703921395  1.1738 0.35005 3.6349e-06    0 2.05096504504169 finished 693.808 2239.94 7709.2 cubit_diamond_vol0.300_b0.200_0.001000_3_4_0_feast  0.3  0.2    0    0 
   0.0266160642831614   0.0266162535380395   0.0304728673309868  1.1819 0.35251 3.2775e-06    0 2.07045995801023 finished 17666.8 70223.2 5220.1       cubit_diamond_vol0.300_b0.300_0.001000_3_4_0  0.3  0.3    0    0 
   0.0270732184520414    0.027073356040776   0.0312498457920938  1.1884 0.35435 1.2206e-06    0  2.0857816458074 finished 251.156 682.874 5206.6       cubit_diamond_vol0.300_b0.400_0.001000_3_4_0  0.3  0.4    0    0 
   0.0273451834424241   0.0273453082161874   0.0318437796184342  1.1929 0.35576  1.538e-06    0 2.09674371954075 finished 211.765 430.336 5205.4       cubit_diamond_vol0.300_b0.500_0.001000_3_4_0  0.3  0.5    0    0 
   0.0274279850171493   0.0274280611966602      0.0322419288672  1.1952 0.35683 1.0009e-06    0  2.1031271153583 finished 6099.87 23880.7 5172.9       cubit_diamond_vol0.300_b0.600_0.001000_3_4_0  0.3  0.6    0    0 
   0.0273082250774952   0.0273082709725687     0.03242395277899  1.1951 0.35763 9.8509e-07    0 2.10476601549834 finished 11643.2 46108.2 5187.5       cubit_diamond_vol0.300_b0.700_0.001000_3_4_0  0.3  0.7    0    0 
   0.0269855657524356    0.026985689807427   0.0323797263833551  1.1925 0.35822 1.0073e-06    0 2.10144981167489 finished 261.186 626.917 5215.8       cubit_diamond_vol0.300_b0.800_0.001000_3_4_0  0.3  0.8    0    0 
   0.0264519988642484   0.0264520538301016   0.0320937726302303  1.1872 0.35864 1.2716e-06    0  2.0929999872557 finished 245.953 552.208 5197.1       cubit_diamond_vol0.300_b0.900_0.001000_3_4_0  0.3  0.9    0    0 
   0.0257153776011203   0.0257154472879421                    0   1.179  0.3589 9.0123e-07    0 2.07918496528917 finished 753.063 2469.73 7610.3 cubit_diamond_vol0.300_b1.000_0.001000_3_4_0_feast  0.3  1.0    0    0 
   0.0247809413440867   0.0247810405338093   0.0307849577750362  1.1678 0.35903 7.9343e-07    0 2.05977580117822 finished 276.116 629.586 5212.6       cubit_diamond_vol0.300_b1.100_0.001000_3_4_0  0.3  1.1    0    0 
   0.0236497904697307   0.0236498527235696   0.0297514422337484  1.1535 0.35904   2.56e-06    0 2.03456298476991 finished 740.077 2410.07 7617.2 cubit_diamond_vol0.300_b1.200_0.001000_3_4_0_feast  0.3  1.2    0    0 
   0.0223427335399108   0.0223427573279811   0.0281818526700888  1.1359 0.35894 1.3045e-06    0  2.0032345817874 finished 461.263 1332.59 5191.7       cubit_diamond_vol0.300_b1.300_0.001000_3_4_0  0.3  1.3    0    0 
   0.0208731057478168   0.0208731663550282   0.0256767755956192  1.1147 0.35873 1.0895e-06    0 1.96549316392542 finished 274.582 639.901 5185.7       cubit_diamond_vol0.300_b1.400_0.001000_3_4_0  0.3  1.4    0    0 
   0.0192593125975259   0.0192594059452596   0.0231089836452296  1.0898 0.35843 5.1679e-07    0 1.92098706241158 finished 245.983 520.955 5207.3       cubit_diamond_vol0.300_b1.500_0.001000_3_4_0  0.3  1.5    0    0 
   0.0175181046914538   0.0175183131709353   0.0205027091731948   1.061 0.35803 1.1751e-06    0 1.86932036287261 finished 224.083 457.048 5206.5       cubit_diamond_vol0.300_b1.600_0.001000_3_4_0  0.3  1.6    0    0 
   0.0156773904303198   0.0156774719681499   0.0178937279452956  1.0278 0.35753 7.5464e-07    0 1.80998237960249 finished 265.345 572.368 5194.1       cubit_diamond_vol0.300_b1.700_0.001000_3_4_0  0.3  1.7    0    0 
   0.0137647221196047   0.0137648184054205   0.0153144901005032 0.99006 0.35694 3.4732e-07    0 1.74235910399685 finished 257.842 535.416   5204       cubit_diamond_vol0.300_b1.800_0.001000_3_4_0  0.3  1.8    0    0 
   0.0118123605147463   0.0118123811853478    0.012801399371142 0.94719 0.35624 1.1209e-06    0 1.66568031768435 finished 234.958 517.744 5202.3       cubit_diamond_vol0.300_b1.900_0.001000_3_4_0  0.3  1.9    0    0 
  0.00985480936213426  0.00985495248284752   0.0103900387420486 0.89864 0.35542 6.3456e-07    0 1.57894953379063 finished 252.156 524.805 5202.5       cubit_diamond_vol0.300_b2.000_0.001000_3_4_0  0.3  2.0    0    0 


==> bending_study_v0.4.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)    (4)     (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                               (13) (14) (15) (16) (17) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3      E       v        err iter        homTensor   status    wall     cpu    mem                                            problem  vol    b    _   id 
    0.064926257708341   0.0649277581450385   0.0728783824836843 1.6468 0.33942 8.3449e-06    0 2.84675229953413 finished 928.918 3004.03 9978.8 cubit_diamond_vol0.400_b0.000_0.001000_3_4_0_feast  0.4  0.0    0    0 
   0.0671626809409489   0.0671628686044112   0.0756970220780026 1.6598 0.34452 8.6908e-06    0 2.88391071101935 finished 935.029 2971.63  10496 cubit_diamond_vol0.400_b0.100_0.001000_3_4_0_feast  0.4  0.1    0    0 
   0.0693157846880988   0.0693158371459453   0.0785607614157072 1.6741 0.34841 4.8451e-06    0 2.92020873971653 finished 293.416 689.399 7037.6       cubit_diamond_vol0.400_b0.200_0.001000_3_4_0  0.4  0.2    0    0 
   0.0712073467364804    0.071207584400998   0.0812267014732905 1.6875 0.35142 5.1891e-06    0  2.9526523983655 finished 251.668 529.914 6973.6       cubit_diamond_vol0.400_b0.300_0.001000_3_4_0  0.4  0.3    0    0 
   0.0727996881585283   0.0727997724013224   0.0836291251977808 1.6993 0.35377 1.0126e-06    0 2.98067338032924 finished  242.83 517.521 6955.9       cubit_diamond_vol0.400_b0.400_0.001000_3_4_0  0.4  0.4    0    0 
    0.074056102123628   0.0740562246350336   0.0857210823692065 1.7093 0.35564  2.404e-06    0 3.00404052381614 finished 274.408  559.86 6783.4       cubit_diamond_vol0.400_b0.500_0.001000_3_4_0  0.4  0.5    0    0 
   0.0749583463248141   0.0749585473387882   0.0874700230727417 1.7172 0.35711 1.4664e-06    0 3.02255458854315 finished 269.927 532.524 6961.2       cubit_diamond_vol0.400_b0.600_0.001000_3_4_0  0.4  0.6    0    0 
   0.0754838770080979   0.0754839249705951   0.0888419606982724 1.7227 0.35828 5.1953e-07    0 3.03607022719568 finished 280.316 542.093 6728.9       cubit_diamond_vol0.400_b0.700_0.001000_3_4_0  0.4  0.7    0    0 
   0.0756263851361581   0.0756265276004099    0.089808897873803 1.7258 0.35918 8.1887e-07    0 3.04439828039698 finished 317.942 653.817 6740.6       cubit_diamond_vol0.400_b0.800_0.001000_3_4_0  0.4  0.8    0    0 
   0.0753704001984175   0.0753705292683771    0.090346851562993 1.7263 0.35986 6.4891e-07    0  3.0474227681215 finished 360.022 685.394 6719.4       cubit_diamond_vol0.400_b0.900_0.001000_3_4_0  0.4  0.9    0    0 
   0.0747137444692891   0.0747137803756199   0.0904334112467991  1.724 0.36035 1.3552e-06    0 3.04498452739779 finished 320.423 732.974 6914.1       cubit_diamond_vol0.400_b1.000_0.001000_3_4_0  0.4  1.0    0    0 
   0.0736584825618161   0.0736585451629133   0.0900534807372888 1.7188 0.36068 1.2371e-06    0  3.0369395157317 finished 431.154 1081.67 6699.7       cubit_diamond_vol0.400_b1.100_0.001000_3_4_0  0.4  1.1    0    0 
   0.0722081442883627   0.0722082191564147   0.0886974381957739 1.7107 0.36086 9.8642e-07    0 3.02314358081462 finished 340.666 668.771 6896.3       cubit_diamond_vol0.400_b1.200_0.001000_3_4_0  0.4  1.2    0    0 
   0.0703730810773984   0.0703732561799406    0.084641393388267 1.6995 0.36091 1.9459e-06    0 3.00344306799514 finished 438.963 1088.34 6706.2       cubit_diamond_vol0.400_b1.300_0.001000_3_4_0  0.4  1.3    0    0 
    0.068166874530451   0.0681669348638701   0.0803276533178026  1.685 0.36084 5.7642e-07    0 2.97767582374791 finished 299.967 585.383 6906.6       cubit_diamond_vol0.400_b1.400_0.001000_3_4_0  0.4  1.4    0    0 
   0.0656043742277604   0.0656044884421502   0.0757835897686746 1.6672 0.36066 1.2208e-06    0 2.94568427147193 finished 348.804 747.142 6904.9       cubit_diamond_vol0.400_b1.500_0.001000_3_4_0  0.4  1.5    0    0 
   0.0627093717107143   0.0627094072134783   0.0710407138025499 1.6459 0.36039 6.6356e-07    0 2.90723717989823 finished 324.992 641.566 6737.7       cubit_diamond_vol0.400_b1.600_0.001000_3_4_0  0.4  1.6    0    0 
   0.0595009252303626   0.0595010036657076   0.0661274045730376  1.621 0.36003 4.9797e-07    0 2.86216779363042 finished 353.958 741.961 6913.4       cubit_diamond_vol0.400_b1.700_0.001000_3_4_0  0.4  1.7    0    0 
   0.0560059478421414   0.0560060866185983   0.0610740712884255 1.5923  0.3596  2.649e-07    0 2.81019823363186 finished 336.901 691.072 6935.9       cubit_diamond_vol0.400_b1.800_0.001000_3_4_0  0.4  1.8    0    0 
    0.052253498447782   0.0522537060518138   0.0559150365866774 1.5597 0.35909 5.3536e-07    0 2.75102598172558 finished 351.432 761.315 6908.4       cubit_diamond_vol0.400_b1.900_0.001000_3_4_0  0.4  1.9    0    0 
    0.048272727110668   0.0482729325925552   0.0506818339082921 1.5227 0.35852 1.5796e-06    0  2.6842800441852 finished 314.331 679.462 6902.4       cubit_diamond_vol0.400_b2.000_0.001000_3_4_0  0.4  2.0    0    0 


==> bending_study_v0.5.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)    (4)     (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                               (13) (14) (15) (16) (17) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3      E       v        err iter        homTensor   status    wall     cpu    mem                                            problem  vol    b    _   id 
    0.142739274266178    0.142739774134121    0.158935510342531 2.2293 0.33328 1.0617e-05    0 3.83071357576201 finished 1090.93 3536.28  12570 cubit_diamond_vol0.500_b0.000_0.001000_3_4_0_feast  0.5  0.0    0    0 
    0.147534250082612    0.147535824460219                    0 2.2479 0.33858 6.2862e-06    0 3.88281479704197 finished 1146.81 3728.85  13166 cubit_diamond_vol0.500_b0.100_0.001000_3_4_0_feast  0.5  0.1    0    0 
    0.152251693908492    0.152253526235421    0.170894696306881 2.2689 0.34276  1.384e-05    0 3.93524238099916 finished 338.959 702.423 8741.1       cubit_diamond_vol0.500_b0.200_0.001000_3_4_0  0.5  0.2    0    0 
    0.156552017301748    0.156552425053946     0.17665725400686 2.2892 0.34606 9.0686e-06    0 3.98373975929686 finished  355.25 793.892   8586       cubit_diamond_vol0.500_b0.300_0.001000_3_4_0  0.5  0.3    0    0 
    0.160350180521295    0.160350576713903    0.182007371576997 2.3082 0.34869 3.4612e-06    0 4.02748664014869 finished 327.181  769.28 8557.9       cubit_diamond_vol0.500_b0.400_0.001000_3_4_0  0.5  0.4    0    0 
    0.163598551516704    0.163599046304115      0.1868623962502 2.3253 0.35079 2.5083e-06    0 4.06611488114241 finished 328.255 659.913 8546.6       cubit_diamond_vol0.500_b0.500_0.001000_3_4_0  0.5  0.5    0    0 
    0.166254828872776    0.166255222627919    0.191170358722883 2.3403 0.35247 8.4529e-07    0 4.09941948181971 finished 334.046 687.336 8543.8       cubit_diamond_vol0.500_b0.600_0.001000_3_4_0  0.5  0.6    0    0 
     0.16828960142205    0.168289645687398    0.194880832952334 2.3529  0.3538 1.0034e-06    0 4.12723205611311 finished 406.051 821.502 8493.4       cubit_diamond_vol0.500_b0.700_0.001000_3_4_0  0.5  0.7    0    0 
    0.169679060065939    0.169679151906134    0.197939347004753  2.363 0.35482 1.9828e-06    0 4.14937624395119 finished 404.604 887.944 8498.9       cubit_diamond_vol0.500_b0.800_0.001000_3_4_0  0.5  0.8    0    0 
    0.170408707605619    0.170408753688325    0.200317719964009 2.3705 0.35558  2.218e-06    0 4.16576503229614 finished 438.397 879.795 8436.1       cubit_diamond_vol0.500_b0.900_0.001000_3_4_0  0.5  0.9    0    0 
     0.17047067816156    0.170470831144136    0.201974300805149 2.3751 0.35612 2.2162e-06    0 4.17627783407785 finished   405.4 801.282 8429.5       cubit_diamond_vol0.500_b1.000_0.001000_3_4_0  0.5  1.0    0    0 
    0.169863469360116    0.169863555981027    0.200333594053444 2.3769 0.35644 4.4644e-07    0 4.18080386611802 finished 389.625 762.305 8482.4       cubit_diamond_vol0.500_b1.100_0.001000_3_4_0  0.5  1.1    0    0 
    0.168596932664132    0.168597157874482    0.195364711990209 2.3757 0.35658 7.0641e-07    0 4.17931136711905 finished 427.485  826.74   8472       cubit_diamond_vol0.500_b1.200_0.001000_3_4_0  0.5  1.2    0    0 
    0.166684391535201    0.166684483741597    0.189953684914625 2.3715 0.35655  1.248e-06    0 4.17172338145932 finished 458.061 943.565 8457.5       cubit_diamond_vol0.500_b1.300_0.001000_3_4_0  0.5  1.3    0    0 
    0.164144539193084     0.16414474100501    0.184132816336418 2.3641 0.35638 1.0598e-06    0 4.15798520555611 finished 450.468 913.997 8442.6       cubit_diamond_vol0.500_b1.400_0.001000_3_4_0  0.5  1.4    0    0 
    0.161001649321518    0.161001789611255    0.177933637602767 2.3535 0.35606 1.0226e-06    0 4.13805255141852 finished 478.398 1057.19 8459.9       cubit_diamond_vol0.500_b1.500_0.001000_3_4_0  0.5  1.5    0    0 
    0.157284001500996    0.157284209863952    0.171387641071252 2.3397 0.35562 3.4669e-07    0 4.11188736677708 finished 397.923  767.05 8437.6       cubit_diamond_vol0.500_b1.600_0.001000_3_4_0  0.5  1.6    0    0 
    0.153024314161372    0.153024474238767    0.164525929659012 2.3226 0.35507 1.4367e-06    0 4.07945395796337 finished 401.518 783.077   8414       cubit_diamond_vol0.500_b1.700_0.001000_3_4_0  0.5  1.7    0    0 
    0.148255139622337    0.148255230306308    0.157377838011309 2.3021 0.35441 1.5872e-07    0 4.04071294406494 finished 397.918 768.567 8436.2       cubit_diamond_vol0.500_b1.800_0.001000_3_4_0  0.5  1.8    0    0 
    0.143014089008822    0.143014232682288    0.149976313877069 2.2783 0.35365 1.1473e-06    0 3.99562831516601 finished 411.709 857.751 8435.7       cubit_diamond_vol0.500_b1.900_0.001000_3_4_0  0.5  1.9    0    0 
    0.137338160798607    0.137338208126705    0.142351891295542 2.2509 0.35279 1.1327e-06    0  3.9441529147361 finished 364.275 723.358 8417.9       cubit_diamond_vol0.500_b2.000_0.001000_3_4_0  0.5  2.0    0    0 


==> cellsize.txt <==
# (1)              (2)                  (3)                  (4)                  (5)      (6)     (7)     (8)      (9)            (10)         (11) (12) 
#iter       compliance bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3   status    wall     cpu      mem         problem validatePFEM   id 
    0  1.7657255197258   0.0463587517809716    0.123020890266797    0.128523584400987 finished  5410.6 9263.76 109260.0  validatePFEM_2            2    0 
    0 1.98097341912954   0.0454236359041686   0.0531233191403323   0.0531233191403323 finished 4447.48  7164.5    96525  validatePFEM_4            4    0 
    0 1.73092553153968   0.0477172468185956   0.0563867151354708   0.05715531744 finished 4625.59 7677.22    95896  validatePFEM_6            6    0 
    0 1.61564436545273   0.0489719777649704   0.0549947991204538   0.05650463521 finished  4730.9 7925.02    98776  validatePFEM_8            8    0 
    0 1.56836212646114   0.0495740635356202   0.0545717928499161   0.05608826055 finished  5140.7 9582.52    94860 validatePFEM_10           10    0 
    0 1.50531135020103   0.0503496565134689   0.0538733058557522   0.0566843159 finished 9470.59 18588.9    95489 validatePFEM_12           12    0 
    0 1.49832851874282   0.0501338774632914    0.053652760606913   0.05602635401 finished 6833.35 13408.1    99617 validatePFEM_14           14    0 
    0 1.47651998401064   0.0504917089524373   0.0536444309982489   0.0564058179 finished 4231.54 7777.21    99557 validatePFEM_16           16    0 
    0 1.46556549130384   0.0505125265627576   0.0538600841030369   0.0564560893 finished 4092.41 7663.96 101700.0 validatePFEM_18           18    0 
    0 1.45150116112706   0.0506814993568709   0.0538450547685287   0.05629944734 finished 6854.87   12867 100210.0 validatePFEM_20           20    0 
    0 1.45550781678524   0.0506535339498632   0.0538929260732627   0.05612490217 finished 3975.05 6324.23 120790.0 validatePFEM_22           22    0 


==> feconvhom.txt <==
#query: //grid/@elements
#     (1)  (2)              (3)                  (4)                  (5)                  (6)      (7)     (8)     (9)   (10)                                              (11) (12) (13) (14)     (15) (16) 
#elements iter        homTensor bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3   status    wall     cpu    mem                                           problem    v    b    _ uniaxial   id 
  1060278    0 2.10298284977192   0.0274035966613249   0.0274036300530091    0.032211968629936 finished 225.287 489.924 9538.6 cubit_diamond_v0.300_b0.600_0.000750_3_uniaxial_0  0.3  0.6    3        0    0 
   797954    0 2.10305277088567    0.027413998168588   0.0274140168327077   0.0322245671191156 finished 160.122 353.903 7262.3 cubit_diamond_v0.300_b0.600_0.000866_3_uniaxial_0  0.3  0.6    3        0    0 
   591792    0 2.10314645648553   0.0274292339039366   0.0274293030415808   0.0322431156560519 finished 110.735 233.767 5425.7 cubit_diamond_v0.300_b0.600_0.001000_3_uniaxial_0  0.3  0.6    3        0    0 
   449828    0 2.10327227350044   0.0274466619684354   0.0274467246861097   0.0322642994210554 finished 7428.32 29498.7   4215 cubit_diamond_v0.300_b0.600_0.001155_3_uniaxial_0  0.3  0.6    3        0    0 
   337552    0 2.10344570483519   0.0274719555278698   0.0274720031853108   0.0322954257020356 finished  67.716 143.999 3248.6 cubit_diamond_v0.300_b0.600_0.001334_3_uniaxial_0  0.3  0.6    3        0    0 
   249964    0 2.10367301724067   0.0275083193111975   0.0275085512493676   0.0323391256861706 finished 4089.14 16238.9 2509.8 cubit_diamond_v0.300_b0.600_0.001540_3_uniaxial_0  0.3  0.6    3        0    0 
   187654    0 2.10398984985909   0.0275534572733939   0.0275555715998412   0.0323901211219359 finished 546.516 2116.66 1968.7 cubit_diamond_v0.300_b0.600_0.001778_3_uniaxial_0  0.3  0.6    3        0    0 
   142352    0 2.10438013235961   0.0276133345531129   0.0276136315548063   0.0324623060805233 finished 127.284 460.692 1598.6 cubit_diamond_v0.300_b0.600_0.002054_3_uniaxial_0  0.3  0.6    3        0    0 
   104610    0 2.10485208192262   0.0277017825498839   0.0277023619378055   0.0325717352632583 finished 1069.14 4232.84 1287.3 cubit_diamond_v0.300_b0.600_0.002372_3_uniaxial_0  0.3  0.6    3        0    0 
    78188    0 2.10551085505109   0.0278177068862354   0.0278189250826177   0.0327102941500448 finished   371.6  1458.1 1067.8 cubit_diamond_v0.300_b0.600_0.002739_3_uniaxial_0  0.3  0.6    3        0    0 
    60088    0 2.10644559618248   0.0279506806457874   0.0279526857095194   0.0328579999193986 finished   88.51  333.97 922.17 cubit_diamond_v0.300_b0.600_0.003162_3_uniaxial_0  0.3  0.6    3        0    0 
    47470    0 2.10769180519458   0.0280796070328856   0.0280820046674698   0.0330328610412995 finished  32.894 119.444 879.82 cubit_diamond_v0.300_b0.600_0.003652_3_uniaxial_0  0.3  0.6    3        0    0 
    34044    0 2.10910464658903   0.0283913189673684   0.0283917993210704   0.0333821201731842 finished  50.845 195.693 770.62 cubit_diamond_v0.300_b0.600_0.004217_3_uniaxial_0  0.3  0.6    3        0    0 


==> opt_SIMP.txt <==
#query: //iteration[last()]/@min_abs_localBucklingLoadFactor_0
#(0) #                              (1)  (2)              (3)                  (4)                    (5)                    (6)                    (7)                    (8)                    (9)     (10)  (11)    (12)   (13) (14)    (15) (16) 
#min_rho #min_abs_localBucklingLoadFactor_0 iter       compliance globalTwoScaleVolume bucklingLoadFactor_1_1 bucklingLoadFactor_2_2 bucklingLoadFactor_3_3 bucklingLoadFactor_4_4 bucklingLoadFactor_5_5   status  wall     cpu    mem   nx problem   id 
0.000004995468289613766                        8.1589e-05    0 1.10128331414355    0.499999999999999     0.0142179096046772     0.0270685899808789     0.0378760295304224     0.0669810515611836     0.0881661756566619 finished 8.188 31.6883 2057.9   25    test    0 


==> opt_macro.txt <==
#(0)# (1)                (2)                    (3)                    (4)                    (5)              (6)                  (7)                    (8)                    (9)     (10)   (11)    (12)   (13) (14)        (15) (16) (17) 
#min_rho#iter              slack bucklingLoadFactor_1_1 bucklingLoadFactor_2_2 bucklingLoadFactor_3_3       compliance globalTwoScaleVolume bucklingLoadFactor_4_4 bucklingLoadFactor_5_5   status   wall     cpu    mem   nx     problem        id 
0.1000000000   29 0.0470580717827407     0.0470580170111175      0.147010972362579      0.186223422850564  1.1720057304206    0.499999999999994      0.220710817471255      0.257587855116515 finished 34.467 89.6308 631.38   25 0.000_snopt  0.0  0.0 
0.1000000000   40 0.0485265252508499      0.048521286627077      0.150269799013888      0.197103531479642 1.18313939826939    0.499999999999996      0.233931407583565      0.265901266179753 finished 48.138 123.597 670.96   25 0.020_snopt 0.02 0.02 
0.1000000000   81 0.0493371713536168     0.0493346733793509      0.153050025368461      0.205641523823422 1.19424298424579    0.499999999999995      0.240907698784566      0.271057961952414 finished 95.951 248.644 818.04   25 0.040_snopt 0.04 0.04 
0.1000000000   17 0.0496001244521174     0.0495992917947272      0.154481720889186      0.208671555942628 1.20534110714084    0.499999999999997      0.246335261511142      0.279830688582112 finished  22.42 58.6728  580.8   25 0.060_snopt 0.06 0.06 
0.1000000000   39 0.0501939303832891     0.0501934003735736      0.157505696086121      0.216657676043554  1.2164536018161    0.499999999999995       0.25482021912756      0.285670659481651 finished 49.121 125.521 667.38   25 0.080_snopt 0.08 0.08 
0.1000000000   21 0.0504989627866649     0.0504973905778756      0.162283609264236      0.218207157389363 1.22757489388644    0.499999999999997      0.258856550516843      0.290455123837751 finished 27.865 70.7509 600.91   25 0.100_snopt  0.1  0.1 
0.1000000000   15 0.0508832909946468     0.0508817361067865      0.165678131088656       0.22034311261296 1.23868223260395    0.499999999999996      0.263695937261874      0.293268099644563 finished 20.037  52.255 572.79   25 0.120_snopt 0.12 0.12 
0.1000000000   23 0.0512597006582628     0.0512587866195473       0.16910512204586      0.224973318470254 1.24979224655829    0.499999999999996      0.269031352441976      0.295439630471818 finished 28.158  73.055 604.86   25 0.140_snopt 0.14 0.14 
0.1000000000   19 0.0514795048181341     0.0514757663837634      0.169903171012304      0.229741800742408 1.26089066753237    0.499999999999997      0.276779925696549       0.29404482976137 finished   23.5 61.2697 593.02   25 0.160_snopt 0.16 0.16 
0.1000000000    8 0.0516630298763132     0.0516609735530124      0.168651228207393      0.233720165221242 1.27200372128776    0.499999999999997      0.279137147260627      0.291251788431318 finished 10.296 27.2762 540.53   25 0.180_snopt 0.18 0.18 
0.1000000000    8 0.0519664075151001     0.0519654022635002      0.169663128915443      0.238324782344487 1.28310491543851    0.499999999999997      0.280790289169031      0.292705783576737 finished 10.546 27.6386 544.72   25 0.200_snopt  0.2  0.2 
0.1000000000    7  0.052209531733559     0.0522087513557697      0.170415593938818      0.241563500592745 1.29421508412045    0.499999999999997      0.279357164551659      0.295134636734313 finished  9.334 24.6262 536.52   25 0.220_snopt 0.22 0.22 
0.1000000000    9 0.0524142560545423     0.0524138027427926      0.171640141085494      0.244376220796952 1.30532439339599    0.499999999999996      0.275320710980052        0.2983093314801 finished 11.846 31.5306 548.74   25 0.240_snopt 0.24 0.24 
0.1000000000    6 0.0525777136765846     0.0525760197489602      0.171729087158931      0.245469718461498 1.31644073346937    0.499999999999996      0.271569447527912      0.300371536805005 finished  8.111 21.2964 532.51   25 0.260_snopt 0.26 0.26 
0.1000000000    9 0.0527225649092164     0.0527212230976014      0.172790783422294      0.246396212948708 1.32755133546101    0.499999999999997      0.269285551410998      0.303482410980779 finished 11.696 30.6709 548.73   25 0.280_snopt 0.28 0.28 
0.1000000000    7  0.052841219832854     0.0528395596888814       0.17312704260084      0.247256211262662 1.33865638278154    0.499999999999997      0.269152608730153        0.3049976516444 finished  9.208 23.8736 565.56   25 0.300_snopt  0.3  0.3 
0.1000000000   12  0.052956009311472     0.0529553342352886      0.173710369092024      0.247740126565155 1.34975286560697    0.499999999999996      0.269352333491712      0.307413394840589 finished 15.199 39.5182 560.75   25 0.320_snopt 0.32 0.32 
0.1000000000    6 0.0530288283996706     0.0530270404707661      0.173081682923237      0.247262734140566 1.36088167584035    0.499999999999997      0.265923871286065      0.304573326534241 finished  8.326 21.2661 532.51   25 0.340_snopt 0.34 0.34 
0.1000000000    7 0.0531300358084414     0.0531287856387685      0.173564600548846      0.246794569169127 1.37198932243859    0.499999999999997      0.265020964674263      0.305901544858486 finished  9.558 24.7487 540.72   25 0.360_snopt 0.36 0.36 
0.1000000000    8 0.0532221184971073     0.0532212531056582      0.174137456268836      0.245412900304675 1.38309994521078    0.499999999999998      0.264416403116852      0.307070202905988 finished 10.582  27.319 606.62   25 0.380_snopt 0.38 0.38 
0.1000000000    6 0.0533058638105638     0.0533046359778343      0.174355964109114      0.243514039555347    1.39420396439    0.499999999999997      0.263610935406719      0.307306492591476 finished  8.412 21.5919 532.51   25 0.400_snopt  0.4  0.4 
0.1000000000   12 0.0533877033193518     0.0533873331130771      0.174765107486978      0.241327559682827 1.40531444630285    0.499999999999998      0.263849070284604      0.298918231274248 finished 14.813 38.8026 560.75   25 0.420_snopt 0.42 0.42 
0.1000000000    6  0.053456158295509     0.0534556717321198      0.174700595667116      0.236531030250527 1.41640264492651    0.499999999999998      0.261471443929723      0.300970302637571 finished  8.283 21.9706 536.71   25 0.440_snopt 0.44 0.44 
0.1000000000   12 0.0535294778877615     0.0535289750768686      0.175241943999172      0.233748388725537 1.42753326296783    0.499999999999998      0.261818620863948      0.291119577578688 finished 14.894 38.9783 560.75   25 0.460_snopt 0.46 0.46 
0.1000000000    7 0.0535915361389204     0.0535912290236693       0.17499679310829      0.228873092861924  1.4386337529043    0.499999999999998      0.260107458657293       0.28719038059014 finished  9.404 24.3609 540.65   25 0.480_snopt 0.48 0.48 
0.1000000000   11 0.0536534113884183     0.0536527734693624      0.175258186787804      0.225697053047231 1.44974876936311    0.499999999999998      0.260529328719908      0.277672137254145 finished 13.806 35.9014 556.75   25 0.500_snopt  0.5  0.5 
0.1000000000    8 0.0537060155814972     0.0537057802934492      0.175279496146235      0.221695179538841 1.46085225307522    0.499999999999999      0.259526797976441      0.273870662518361 finished  10.68  27.733 544.73   25 0.520_snopt 0.52 0.52 
0.1000000000   10  0.053757734387416     0.0537573549549879       0.17521715374302      0.218110725713465 1.47195747440937    0.499999999999999      0.259467480686626      0.266150268190283 finished 12.677 33.1694 552.68   25 0.540_snopt 0.54 0.54 
0.1000000000    8 0.0538032744619458     0.0538031346285365      0.175431145068082      0.213595997603616 1.48306642840808    0.499999999999998      0.258920297667715       0.26075176349105 finished 10.458 27.0472 544.72   25 0.560_snopt 0.56 0.56 
0.1000000000   12 0.0538461054833006     0.0538458576981669      0.175496346608678      0.210847933289939 1.49417978691496    0.499999999999999      0.253217264146587      0.257866065755902 finished 15.023 39.3728 560.75   25 0.580_snopt 0.58 0.58 
0.1000000000    9 0.0538830971790722     0.0538828234995429      0.175408693080387      0.206663353709312 1.50529595645783    0.499999999999999      0.248370491184922      0.254604993076737 finished 11.193 29.1005 548.73   25 0.600_snopt  0.6  0.6 
0.1000000000    2 0.0539140664614893     0.0539140208154961      0.175288426650795      0.201836299497619 1.51639332740024    0.499999999999998      0.246837569035571      0.254658005312691 finished   3.87 10.1627 520.66   25 0.620_snopt 0.62 0.62 
0.1000000000   13 0.0539519046114281     0.0539517594842769      0.175239038039323      0.200909228832721 1.52749845631366    0.499999999999999      0.237071694945006      0.243532486020685 finished 14.459 38.2088  564.7   25 0.640_snopt 0.64 0.64 
0.1000000000    2 0.0539753951185101     0.0539753586814162      0.174841746982419      0.195339014394342  1.5386164175684    0.499999999999998      0.236884609146724      0.245260405201801 finished  4.486 12.0274 516.47   25 0.660_snopt 0.66 0.66 
0.1000000000    8 0.0540075926698407     0.0540074435079554      0.174681909733728       0.19455206889091 1.54972702854833    0.499999999999998      0.227393275394736      0.233461795862123 finished  11.43 29.8574 544.72   25 0.680_snopt 0.68 0.68 
0.1000000000    8 0.0540314713495168     0.0540313512548565       0.17429013167265      0.192574691307112  1.5608275517035    0.499999999999998      0.221709592294303      0.227385527035883 finished 10.656 27.6116 540.46   25 0.700_snopt  0.7  0.7 
0.1000000000    7 0.0540534291889594     0.0540533126314937      0.173716738836003       0.19063789330967 1.57194172660256    0.499999999999998      0.216716659634117       0.22199423808855 finished 10.388 27.2986 536.51   25 0.720_snopt 0.72 0.72 
0.1000000000   10  0.054073435330714     0.0540733548541897      0.173070282838601       0.18926991769938 1.58305747406083    0.499999999999999      0.211770067631243      0.216546934295221 finished 13.934 36.5952 548.54   25 0.740_snopt 0.74 0.74 
0.1000000000    8 0.0540909610760508     0.0540908777729086       0.17216004370202      0.187745925018681 1.59415747545958    0.499999999999999      0.206574111738429       0.21101751641072 finished 10.547 27.2492 540.48   25 0.760_snopt 0.76 0.76 
0.1000000000    8  0.054106885902849     0.0541067971743547      0.171126095166845      0.186734479630393 1.60526282426464    0.499999999999999      0.201784314784326      0.205926520045015 finished 10.502 27.1965 536.27   25 0.780_snopt 0.78 0.78 
0.1000000000   11 0.0541208386662097     0.0541207653831359      0.169839437363946      0.185783135374507 1.61636873933794    0.499999999999999      0.197278785576416      0.201156447113735 finished 14.458 37.6714 552.55   25 0.800_snopt  0.8  0.8 
0.1000000000    7  0.054132374803971     0.0541322518427593      0.168765524209916      0.185258885868805 1.62748328130525    0.499999999999998      0.193094463923566      0.196590331055719 finished 10.192 26.8722  544.9   25 0.820_snopt 0.82 0.82 
0.1000000000    8 0.0541438671291245     0.0541437098884186      0.167504400420089        0.1848636161694 1.63860099293858    0.499999999999998      0.188391117252559      0.191705390846496 finished 11.573 30.3088 548.92   25 0.840_snopt 0.84 0.84 
0.1000000000    6 0.0541533278797488     0.0541532240116391      0.166137211807526      0.184033824476666 1.64971108962984    0.499999999999998      0.184489429786657      0.187349717792642 finished  9.573 25.3406 540.87   25 0.860_snopt 0.86 0.86 
0.1000000000    5 0.0541617426309042     0.0541616819567618      0.164643461233505      0.179873178952816 1.66080660155457    0.499999999999998      0.182516197404559      0.184141716129127 finished  7.862 21.1736 532.69   25 0.880_snopt 0.88 0.88 
0.1000000000    6 0.0541692259292981     0.0541691728337012      0.163136348684273      0.175970905293034 1.67192315984213    0.499999999999998       0.17844486208632      0.182723729644761 finished  9.191 24.9495 536.64   25 0.900_snopt  0.9  0.9 
0.1000000000    5 0.0541755631554256     0.0541755210443927      0.161590643831376      0.171368682525372 1.68302623353741    0.499999999999999      0.173684526159228      0.177222730403234 finished  8.015 21.7482 532.69   25 0.920_snopt 0.92 0.92 
0.1000000000    7  0.054180729575324     0.0541806788458121      0.160048366200888      0.166365316425339 1.69414320354731    0.499999999999999       0.16835344316553      0.171980239667593 finished 10.316 27.7024 540.72   25 0.940_snopt 0.94 0.94 
0.1000000000    6 0.0541845417408907     0.0541844841590675      0.157966699572048      0.161850349931716 1.70524229101439    0.499999999999999       0.16359863185015      0.167320569930466 finished  9.038 24.4121  536.7   25 0.960_snopt 0.96 0.96 
0.1000000000   15 0.0541870151725635     0.0541868630302111      0.154252446833869      0.155543820638648 1.71635770027598    0.499999999999998      0.158158085487165      0.162170614030259 finished 19.907 54.1256 568.59   25 0.980_snopt 0.98 0.98 
0.1000000000    6 0.0541515347449817     0.0541390763080355      0.145885666963494      0.146257690319496 1.72744454197384    0.499999999999998      0.151940771984906      0.153953850454236 finished  9.345 25.6675 531.91   25 1.000_snopt  1.0    0 


==> opt_macromicro.txt <==
 #query: //iteration[last()]/@min_abs_localBucklingLoadFactor_0
#(0) #                              (1)  (2)                 (3)                    (4)                    (5)                    (6)              (7)                  (8)                    (9)                   (10)     (11)    (12)    (13)   (14) (15)        (16) (17) (18) 
#min_rho #min_abs_localBucklingLoadFactor_0 iter               slack bucklingLoadFactor_1_1 bucklingLoadFactor_2_2 bucklingLoadFactor_3_3       compliance globalTwoScaleVolume bucklingLoadFactor_4_4 bucklingLoadFactor_5_5   status    wall     cpu    mem   nx     problem        id 
0.1000000000                           0.005296    0               1e-08     0.0470541304611357      0.147016088464352      0.186258784392791 1.17200334630821    0.500000257988433      0.220691594550415      0.257537333290595 finished  17.094 56.6935 2042.2   25 0.000_snopt  0.0  0.0 
0.1008584774                          0.0090154   10 0.00902233593466682     0.0475966184356425      0.155757355969628      0.197546734713671 1.17918630546532    0.499999999999996      0.231247238905658      0.266374776659136 finished 10832.4 12240.3 3877.4   25 0.020_snopt 0.02 0.02 
0.1101857202                            0.01071   15  0.0107109636143759     0.0480731411806428      0.162706940797563      0.207175865552164 1.18636813658781    0.499999999999995      0.240479683776766      0.274513581819022 finished 14637.3 17038.5 3901.8   25 0.040_snopt 0.04 0.04 
0.1180289520                           0.012394   10  0.0124105776588195     0.0485110350322145      0.168968206309959      0.216198845558871 1.19356765393847    0.499999999999996      0.249451946366443      0.282329543137572 finished   17553 19928.5 3881.6   25 0.060_snopt 0.06 0.06 
0.1272672259                           0.014141   11  0.0141564820864113     0.0488327092686945      0.174219792969094      0.224131488866664 1.20073978791059    0.499999999999996      0.257312294238144      0.288916423910173 finished 6209.53 8102.86 3885.6   25 0.080_snopt 0.08 0.08 
0.1355688582                           0.015891   11  0.0158943541243045      0.049131546993756      0.178894171453495      0.231354431621086 1.20790602154463    0.499999999999995      0.264705057073491      0.295372531114844 finished 6344.86 8438.99 3885.6   25 0.100_snopt  0.1  0.1 
0.1423243678                            0.01759    7  0.0175916801547837     0.0493579699734212      0.182673625697768      0.237201117290449  1.2150865513491    0.499999999999996      0.270409690846359      0.299842855057347 finished    4595  5948.1 3869.5   25 0.120_snopt 0.12 0.12 
0.1473616404                           0.019239    8    0.01924497797509     0.0495510318078974      0.185936485983543      0.242427513250752 1.22227461330048    0.499999999999994      0.275673581012992      0.304199817977419 finished 3790.22 4933.44 3869.3   25 0.140_snopt 0.14 0.14 
0.1517036462                           0.020763    8  0.0207648978791386     0.0497007585164158      0.188632420422999      0.246713868503082 1.22944598725393    0.499999999999996      0.279742357542355      0.307651799538326 finished 4729.08 5984.69 3873.4   25 0.160_snopt 0.16 0.16 
0.1559049898                           0.022173    5  0.0221811502819807     0.0498437945237325      0.191029931708341      0.250282808598163 1.23663828183732    0.499999999999995      0.282794847051609      0.310639487435573 finished  4727.8 5777.55 3861.4   25 0.180_snopt 0.18 0.18 
0.1599210135                           0.023523    5  0.0235260175562239     0.0499805516890786      0.193236973817588       0.25354331376083 1.24380900635085    0.499999999999996      0.285706017609088      0.313783928300497 finished 4743.31 5991.67 3861.4   25 0.200_snopt  0.2  0.2 
0.1637442713                           0.024796    6  0.0248021558315699      0.050108211655959      0.195168394712851      0.256145066376619 1.25099323515967    0.499999999999996      0.288172286909323      0.317119392479202 finished 8241.32 9619.82 3865.5   25 0.220_snopt 0.22 0.22 
0.1691210933                           0.026014    5  0.0260159824380388     0.0501725400835877      0.196972001148261      0.259211630408544 1.25816803013786    0.499999999999997      0.291348998710081      0.320584787528612 finished 4091.41 4865.23 3857.2   25 0.240_snopt 0.24 0.24 
0.1744750251                           0.028081   31  0.0280829107572594      0.049795622287221       0.20072119826384      0.267979804929136 1.26534110481838    0.499999999999997       0.30124886076216      0.327456764023787 finished 5158.42 8907.52 3962.8   25 0.260_snopt 0.26 0.26 
0.1793694907                           0.029826    9  0.0298421976191813     0.0497729759874916       0.20306751633805      0.271935448349908   1.272527549956    0.499999999999996      0.305870671150338      0.331173943868321 finished 8424.65   10220 3877.5   25 0.280_snopt 0.28 0.28 
0.1840806877                            0.03168   13  0.0316840402496704     0.0496878639194499      0.205366789273604       0.27579551694462 1.27970158540478    0.499999999999996      0.310597984089453       0.33483028454039 finished 11347.6 13496.9 3893.7   25 0.300_snopt  0.3  0.3 
0.1888733626                           0.033604   13  0.0336053674648105      0.049539383027968      0.207553781434932      0.279821153825931 1.28688065052592    0.499999999999995      0.315060011608422      0.338972046713667 finished 11720.7 13477.4 3893.7   25 0.320_snopt 0.32 0.32 
0.1932836986                           0.035578   12  0.0355803072325758     0.0493604405791822      0.209601550308206      0.284088702554918 1.29406012038303    0.499999999999996      0.319228077134268      0.343418377996052 finished 5152.14 6458.75 3889.7   25 0.340_snopt 0.34 0.34 
0.1977635278                           0.037581    8  0.0375908581976794      0.049190323224635      0.211527498433979      0.288277162279593 1.30124454374416    0.499999999999996       0.32329991384628      0.347559150107895 finished 4602.79 5863.45 3873.6   25 0.360_snopt 0.36 0.36 
0.2020520012                           0.039637   12  0.0396498972108025     0.0489162964561863      0.213490571510232       0.29279064194142 1.30842174859637    0.499999999999995      0.328113240676355      0.352047678545284 finished 6347.41 8106.34 3889.7   25 0.380_snopt 0.38 0.38 
0.2063603145                           0.041698    7  0.0417137654436976     0.0487076482804448      0.215243089855003      0.296575531207932 1.31560483879422    0.499999999999996      0.332536759624081       0.35605220765103 finished 4815.84 5803.22 3869.5   25 0.400_snopt  0.4  0.4 
0.2107019524                           0.043863   13   0.043865198365408     0.0483371935158606      0.217032482871602      0.300451880493542 1.32277991821901    0.499999999999997      0.337570315326371      0.360714611319603 finished 5736.03 7056.45 3893.7   25 0.420_snopt 0.42 0.42 
0.2151869129                           0.046062   13  0.0460641244570118     0.0479837639617249      0.218651706736154      0.303855702830138 1.32995976990881    0.499999999999996      0.342019342795025       0.36541217424741 finished 5388.41 6684.19 3893.8   25 0.440_snopt 0.44 0.44 
0.2189885401                           0.048079    7  0.0480936717022874     0.0480935573540383      0.219850389624158      0.306215126928875 1.33714505246299    0.499999999999996      0.344833428163628      0.368818472414426 finished 5135.65 6050.45 3869.5   25 0.460_snopt 0.46 0.46 
0.2206136206                           0.048935   18  0.0489422757936297     0.0489422448835947      0.220129880073639      0.306179714761162 1.34431930733729    0.499999999999996      0.343918483954838      0.369178120775447 finished 9243.12 11154.6 3913.9   25 0.480_snopt 0.48 0.48 
0.2218025745                           0.049498   31   0.049522331656822     0.0495222193813929      0.220062264893446      0.305314795943404 1.35150859954642    0.499999999999996      0.342847024271297      0.370323341103305 finished 23583.3 27291.2 3962.8   25 0.500_snopt  0.5  0.5 
0.2223685729                           0.049856   24   0.049881352956553     0.0498811647557465      0.219470670970147      0.302965485158412 1.35869532422211    0.499999999999996      0.341167745418505      0.371073279701634 finished 15198.2 18078.6 3937.6   25 0.520_snopt 0.52 0.52 
0.2228916062                           0.050129  392  0.0501658432679747     0.0501658432682577      0.218995154738824      0.301781111195411 1.36585569698848    0.499999999999898      0.340778398598662      0.371520881607853 finished 48680.2 86180.9 5267.7   25 0.540_snopt 0.54 0.54 
0.2232369353                           0.050372   16   0.050374041058879     0.0503740217918273      0.218405987031277      0.299583837723203 1.37303821044947    0.499999999999996      0.339514750946897      0.371339577579126 finished 4245.99 5887.75 3905.8   25 0.560_snopt 0.56 0.56 
0.2235576148                            0.05053 1076  0.0505410044486247     0.0505410044333727      0.218016646714658      0.297896203862792 1.38021513037228    0.499999999999996      0.338563322018797      0.359169781927855 finished 93396.3  228265 7705.6   25 0.580_snopt 0.58 0.58 
0.2237606110                           0.050652   28  0.0506709837561496     0.0506707742946678      0.217613744268494      0.296114326471934 1.38741533279311    0.499999999999995      0.337436301926907       0.34749746165517 finished 9332.04 13168.9   3952   25 0.600_snopt  0.6  0.6 
0.2238160194                           0.050774   13  0.0507851851599308       0.05078496547478      0.217394192902271      0.294292137540026 1.39460083220937    0.499999999999997      0.336270905226334      0.338403668683116 finished 7413.44 9229.92 3893.7   25 0.620_snopt 0.62 0.62 
0.2236531735                           0.050854    7  0.0508744327618706     0.0508740964423508      0.216878082289374      0.291256066898209 1.40178329598323    0.499999999999997      0.325243135359044      0.334246351373528 finished 4234.13 5364.82 3869.5   25 0.640_snopt 0.64 0.64 
0.2239073106                           0.050943   10  0.0509492035385729     0.0509490466985023       0.21656188976559      0.290312801305628 1.40895126878971    0.499999999999996      0.321822342708238      0.333908880366346 finished 4366.14 5784.23 3881.5   25 0.660_snopt 0.66 0.66 
0.2236146029                           0.050989    7  0.0510049942064599     0.0510048162392555      0.216026580870202       0.28828788759703 1.41613375045621    0.499999999999997      0.315494683718603       0.33299777283947 finished 6465.97 7686.52 3869.4   25 0.680_snopt 0.68 0.68 
0.2233205703                           0.051038   16  0.0510532710866499     0.0510529663066278      0.215398291275474      0.286895529647971 1.42331947392948    0.499999999999996      0.312953837514472      0.332709160722654 finished 8086.33 10249.8 3905.8   25 0.700_snopt  0.7  0.7 
0.2231623654                           0.051074    4  0.0510824582784904     0.0510820524536079      0.214980484701115      0.286162297515939 1.43049998193859    0.499999999999995       0.30945519664205       0.33264794890932 finished 6278.29 7087.67 3857.4   25 0.720_snopt 0.72 0.72 
0.2177635248                           0.051147  237  0.0511505616165689     0.0511505616167048      0.213487645031652       0.28313708813316 1.43765286390722    0.499999999999996       0.30574777690561      0.331543784110628 finished   34496 61519.5 4701.4   25 0.740_snopt 0.74 0.74 
0.2169556266                            0.05117   14  0.0511881507588102     0.0511878329884227      0.212683613331548      0.282144421095774 1.44485940009816    0.499999999999996      0.303950923375852      0.331343678595512 finished 8612.67  9767.7 3897.8   25 0.760_snopt 0.76 0.76 
0.2163866488                           0.051197    4  0.0512126874296894     0.0512122717220087      0.212229937137236      0.281608438614466 1.45204069546364    0.499999999999995      0.303002385620158      0.331453076988627 finished 8419.86 8945.67 3853.2   25 0.780_snopt 0.78 0.78 
0.2095508456                           0.051335   32  0.0513592410295153     0.0513590743008761      0.212731483710325      0.286980416607194  1.4591993035642    0.499999999999997      0.306237422830958      0.331257856086065 finished 8981.02 10960.8 3966.4   25 0.800_snopt  0.8  0.8 
0.2092342270                           0.051389    7  0.0514113073563275     0.0514109480198415      0.212020316282348      0.285640013735052 1.46638963301316    0.499999999999997      0.303934054765916      0.331064617661808 finished 5141.47 5901.34 3869.5   25 0.820_snopt 0.82 0.82 
0.2093254673                           0.051428    4  0.0514441105856084     0.0514430883321216      0.211482676312819      0.285018091224151 1.47356350900858    0.499999999999995      0.303073914652692      0.331270032123927 finished 4597.53 5172.98 3853.2   25 0.840_snopt 0.84 0.84 
0.2093751230                           0.051421    3  0.0514506583746264     0.0514497603363583      0.211067308555842      0.284908054451673 1.48075830301386    0.499999999999996      0.302878498783052      0.332022126437309 finished 3586.65 4067.36 3853.3   25 0.860_snopt 0.86 0.86 
0.2095273664                           0.051463    4  0.0514833701252021     0.0514821287827528      0.210362371462293      0.284202285224256 1.48792511561284    0.499999999999996      0.302247814271382      0.332000460177763 finished 4726.49 5251.23 3853.2   25 0.880_snopt 0.88 0.88 
0.2094148187                           0.051546   10  0.0515676419684391     0.0515673507158289      0.209735143712172      0.283751447561896 1.49510819740153    0.499999999999996      0.299916609984302      0.331055119103734 finished 5264.81 6140.44 3881.6   25 0.900_snopt  0.9  0.9 
0.2093994002                           0.051565    4   0.051584487881621     0.0515837374720666      0.209046745297153      0.283391830915255 1.50229579070721    0.499999999999996      0.299528183669504      0.331250510578667 finished 5777.68 6314.88 3853.2   25 0.920_snopt 0.92 0.92 
0.2094365984                           0.051596   15  0.0516222714318289     0.0516220290618381      0.208804486374157      0.284335477437167 1.50946678806829    0.499999999999996      0.298861507522965      0.330846257651266 finished  5260.1  6177.7 3901.8   25 0.940_snopt 0.94 0.94 
0.2094365984                            0.05158    3  0.0516162799299364     0.0516147098651019      0.207825669733936      0.283929135470579 1.51664277600299    0.499999999999996      0.298986603031943      0.331331057206349 finished 10620.4 11132.4 3849.2   25 0.960_snopt 0.96 0.96 
0.2092890531                           0.051622    7  0.0516492169687451      0.051648973543349      0.207069821986535      0.283967837653741 1.52382908477321    0.499999999999993      0.298801170613673       0.33083775560971 finished 4333.29 4957.46 3869.5   25 0.980_snopt 0.98 0.98 
0.2093010000                           0.051623    4   0.051645737767989     0.0516452361758717       0.20595167129086      0.283245301363498 1.53099690135349    0.499999999999997      0.298864434350359      0.331112454645507 finished 4207.69 4668.06 3857.4   25 1.000_snopt  1.0  1.0 


==> opt_micro.txt <==
 #query: //iteration[last()]/@min_abs_localBucklingLoadFactor_0
#(0) #                              (1)  (2)              (3)                  (4)      (5)     (6)     (7)    (8)  (9)        (10) (11) (12)               (13) 
#min_rho #min_abs_localBucklingLoadFactor_0 iter       compliance globalTwoScaleVolume   status    wall     cpu    mem   nx     problem        id              slack 
0.1000000000                           0.005296    0 1.17200334630821    0.500000257988433 finished   8.187  32.376 2008.4   25 0.000_snopt  0.0    0                  0 
0.1152457837                           0.011743   21 1.19077482040559    0.499999999999996 finished 2587.12 3972.51 3804.8   25 0.020_snopt 0.02 0.02 0.0117514916789137 
0.1364002296                           0.016279   11 1.20952699398898    0.499999999999996 finished  2357.9  3503.3 3803.1   25 0.040_snopt 0.04 0.04 0.0162814895439813 
0.1510888319                           0.020499    9 1.22827698134043    0.499999999999995 finished 1286.91 1933.16 3802.8   25 0.060_snopt 0.06 0.06 0.0205074339982001 
0.1616840264                           0.024091    9 1.24704533643265    0.499999999999996 finished 1357.32 2004.53 3802.8   25 0.080_snopt 0.08 0.08 0.0241054840718369 
0.1746146350                           0.028172   26 1.26578629757284    0.499999999999998 finished 1649.91 2567.54 3805.5   25 0.100_snopt  0.1  0.1 0.0281732721961845 
0.1869478616                           0.032961   13 1.28454650336149    0.499999999999997 finished 936.759 1340.75 3803.5   25 0.120_snopt 0.12 0.12 0.0329676208051877 
0.1985097785                           0.038148   14  1.3033009494913    0.499999999999995 finished 1025.53 1507.62 3803.6   25 0.140_snopt 0.14 0.14 0.0381720121496387 
0.2094699723                           0.043657   21 1.32205491246455    0.499999999999997 finished 1065.71 1716.19 3804.7   25 0.160_snopt 0.16 0.16 0.0436701651133449 
0.2253498241                           0.049855   18 1.34080911181632    0.499999999999996 finished 1310.71 1913.55 3804.3   25 0.180_snopt 0.18 0.18 0.0498556008998342 
0.2475429700                           0.056419   18 1.35956471903852    0.499999999999997 finished 1508.89 2237.46 3804.2   25 0.200_snopt  0.2  0.2 0.0564194247867396 
0.2606492053                           0.061715   18 1.37832129489543    0.499999999999997 finished 1480.73  2209.3 3800.1   25 0.220_snopt 0.22 0.22  0.061719199327612 
0.2686548621                           0.066357   21 1.39707949924563    0.499999999999997 finished 1652.64 2467.15 3804.7   25 0.240_snopt 0.24 0.24 0.0663673711572835 
0.2756582034                           0.070351   15 1.41585110184315    0.499999999999995 finished 1552.32 2218.43 3803.7   25 0.260_snopt 0.26 0.26 0.0703665066616916 
0.2828761610                           0.073963   15 1.43460347450113    0.499999999999997 finished 1471.68 2123.27 3803.7   25 0.280_snopt 0.28 0.28 0.0739813481150103 
0.2890820975                           0.077541   18 1.45334423147167    0.499999999999998 finished 1522.88 2159.84 3804.3   25 0.300_snopt  0.3  0.3 0.0775438251820927 
0.2956923953                           0.082047   27 1.47210290829053    0.499999999999997 finished  1870.8 2682.47 3805.7   25 0.320_snopt 0.32 0.32 0.0820519235733849 
0.3016445612                           0.086371   16 1.49085851014886    0.499999999999997 finished 1535.71  2106.4 3803.9   25 0.340_snopt 0.34 0.34 0.0863764831185865 
0.3077246080                           0.090847   20 1.50961661508282     0.50000000000002 finished 1602.82 2229.76 3804.6   25 0.360_snopt 0.36 0.36 0.0908644639290856 
0.3139141911                           0.095431   22 1.52836810367032    0.499999999999996 finished 1812.59 2538.36   3805   25 0.380_snopt 0.38 0.38 0.0954387476863653 
0.3210363623                            0.10023   20 1.54712532162275    0.499999999999995 finished 1883.79 2572.82 3804.6   25 0.400_snopt  0.4  0.4  0.100240828344691 
0.3367054956                            0.10589   23 1.56588322262772    0.499999999999995 finished 2312.32 3140.56   3805   25 0.420_snopt 0.42 0.42  0.105919297933593 
0.3460857065                            0.11013   13 1.58463579109732    0.499999999999997 finished 3131.45 3884.49 3799.1   25 0.440_snopt 0.44 0.44  0.110136762015452 
0.3585182193                            0.11283   16 1.60338948702196    0.499999999999994 finished 2797.78 3545.49 3803.9   25 0.460_snopt 0.46 0.46  0.112835294363416 
0.3607944597                            0.11491   12 1.62214966186561    0.499999999999998 finished 2665.25 3346.05 3803.1   25 0.480_snopt 0.48 0.48  0.114924159490205 
0.3649222140                            0.11851  116 1.64090350259096    0.499999999999995 finished 4840.33 7352.37 3811.8   25 0.500_snopt  0.5  0.5  0.118523734125603 
0.3675971113                            0.12086   12  1.6596589211523    0.499999999999995 finished 2699.47 3349.74   3804   25 0.520_snopt 0.52 0.52  0.120864979127268 
0.3706602874                            0.12328   18 1.67841572693013    0.499999999999995 finished 2784.86 3517.27 3804.2   25 0.540_snopt 0.54 0.54  0.123289163157681 
0.3731015069                            0.12562   24 1.69717125026479    0.499999999999996 finished 3093.47 3968.65 3805.2   25 0.560_snopt 0.56 0.56  0.125652978540003 
0.3757140902                            0.12804   16 1.71592943785596    0.499999999999996 finished 2942.98 3638.09 3799.7   25 0.580_snopt 0.58 0.58  0.128062865466214 
0.3780948329                            0.13051   15 1.73468071540211    0.499999999999996 finished 3033.92 3705.71 3803.8   25 0.600_snopt  0.6  0.6  0.130511732945655 
0.3808547110                            0.13301   19 1.75343825664914    0.499999999999996 finished 2753.98 3475.13 3804.4   25 0.620_snopt 0.62 0.62   0.13303263006919 
0.3807402926                            0.13571   22 1.77219413944979    0.499999999999995 finished 3180.57 4167.96   3805   25 0.640_snopt 0.64 0.64  0.135725247664353 
0.4120144467                            0.13873   16 1.79095074737925    0.499999999999997 finished 14695.1 15856.2 3803.9   25 0.660_snopt 0.66 0.66  0.138745515975733 
0.4147229211                            0.14036   18 1.80970470557903    0.499999999999998 finished 9118.25 10589.1 3804.2   25 0.680_snopt 0.68 0.68  0.140367578442082 
0.4165921609                            0.14172   11 1.82846271623705    0.499999999999996 finished 5798.29 6534.32 3803.2   25 0.700_snopt  0.7  0.7  0.141739215638438 
0.4178231689                            0.14306   14 1.84721558881608    0.499999999999997 finished 3129.66 3809.88 3799.4   25 0.720_snopt 0.72 0.72  0.143063018270351 
0.4189680243                            0.14439   14 1.86597277252685    0.499999999999997 finished 2862.36 3500.87 3803.7   25 0.740_snopt 0.74 0.74  0.144394171617041 
0.4198402432                            0.14574   18  1.8847276431683    0.499999999999997 finished 3806.58 4595.89 3804.2   25 0.760_snopt 0.76 0.76   0.14574330681996 
0.4214957380                             0.1471   12 1.90348403501535                  0.5 finished 2481.91 3046.93 3803.3   25 0.780_snopt 0.78 0.78  0.147114875693796 
0.4226274508                            0.14849   14 1.92224351743017    0.499999999999999 finished 3052.85 3669.02 3803.6   25 0.800_snopt  0.8  0.8  0.148509321703999 
0.4244237502                             0.1499   13 1.94099730612604    0.499999999999998 finished 2543.12 3095.62 3803.4   25 0.820_snopt 0.82 0.82  0.149926383319189 
0.4250924965                            0.15137   15 1.95975028818893    0.499999999999998 finished 3844.35 4546.98   3808   25 0.840_snopt 0.84 0.84  0.151365878200379 
0.4270278177                            0.15282   13 1.97850773614414    0.499999999999999 finished 3282.64 3787.01 3803.4   25 0.860_snopt 0.86 0.86  0.152832183638381 
0.4281871820                            0.15431   16 1.99726342434574    0.499999999999999 finished 2589.92  3149.8 3803.9   25 0.880_snopt 0.88 0.88  0.154323463823007 
0.4299037862                            0.15583   16 2.01601867349402    0.499999999999998 finished 2307.65 2844.54 3803.9   25 0.900_snopt  0.9  0.9  0.155841437491901 
0.4312181515                            0.15736   14  2.0347779713052    0.499999999999999 finished 3386.46    3990 3803.6   25 0.920_snopt 0.92 0.92  0.157386562762632 
0.4322123760                            0.15895   14 2.05353139934777    0.499999999999998 finished 2586.19 3070.12 3803.6   25 0.940_snopt 0.94 0.94  0.158962043976843 
0.4327010492                            0.16056   17 2.07229120309684    0.500000000000001 finished 2113.26 2622.93 3804.1   25 0.960_snopt 0.96 0.96  0.160592460759721 
0.4245947381                            0.16241   22  2.0910420416743    0.500000000000002 finished 5060.13 5852.25 3804.9   25 0.980_snopt 0.98 0.98  0.162418807959783 
0.5000000000                             0.1664    0 2.10979674380316    0.500000000000021 finished   7.949  31.344 2004.5   25 1.000_snopt  1.0    0                  0 


==> shear_v0.3.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)    (4)  (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                        (13) (14) (15) (16) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3      E    v        err iter        homTensor   status    wall     cpu    mem                                     problem    b    _   id 
   0.0358716759173572   0.0358718114617102   0.0380737401576199 1.1952  0.3 8.0836e-07    0 2.10314645648531 finished 587.762 1889.06 8971.2  cubit_diamond_v0.300_b0.600_0.001000_3_8_0  0.6    0    0 
    0.036401460154342   0.0364016007456602   0.0385812477534864 1.1952  0.3 6.4399e-07    0 2.10314626527629 finished 652.717 2186.91   5434  cubit_diamond_v0.300_b0.600_0.001000_3_8_1  0.6    1    0 
   0.0380658747473789   0.0380660201766053   0.0403154087996502 1.1952  0.3   6.44e-07    0 2.10314626527655 finished 152.164 349.902 5433.9  cubit_diamond_v0.300_b0.600_0.001000_3_8_2  0.6    2    0 
   0.0411107350969001   0.0411108926078635   0.0435543465453911 1.1952  0.3   6.44e-07    0 2.10314626527679 finished 577.816 1908.83   5434  cubit_diamond_v0.300_b0.600_0.001000_3_8_3  0.6    3    0 
   0.0460054724700664   0.0460056457188142   0.0488847193676825 1.1952  0.3   6.44e-07    0 2.10314626527653 finished 220.986 574.554 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_8_4  0.6    4    0 
   0.0533087422807407    0.053308928554152    0.057422966649601 1.1952  0.3 6.4399e-07    0 2.10314626527625 finished 161.318 369.151   5434  cubit_diamond_v0.300_b0.600_0.001000_3_8_5  0.6    5    0 
   0.0596414366783926   0.0596416236405836   0.0690108013704703 1.1952  0.3 6.4399e-07    0 2.10314626527624 finished 238.884  643.55   5434  cubit_diamond_v0.300_b0.600_0.001000_3_8_6  0.6    6    0 
    0.053308907903699   0.0533089813590155   0.0574230884804161 1.1952  0.3   6.44e-07    0 2.10314626527666 finished 415.348 1285.89 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_8_7  0.6    7    0 
   0.0460056479485061   0.0460057072164087   0.0488849204123674 1.1952  0.3 6.4399e-07    0 2.10314626527612 finished 199.169 510.462   5434  cubit_diamond_v0.300_b0.600_0.001000_3_8_8  0.6    8    0 
   0.0411108995373765   0.0411109521910968   0.0435545341525224 1.1952  0.3 6.4399e-07    0 2.10314626527594 finished 432.302 1348.69 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_8_9  0.6    9    0 
   0.0380660301728823   0.0380660791518964   0.0403155091199935 1.1952  0.3 6.4399e-07    0 2.10314626527658 finished   222.7 688.537   5434 cubit_diamond_v0.300_b0.600_0.001000_3_8_10  0.6   10    0 
   0.0364016105116414   0.0364016577076133   0.0385814249356654 1.1952  0.3 6.4399e-07    0 2.10314626527683 finished 351.452 1202.67 5433.9 cubit_diamond_v0.300_b0.600_0.001000_3_8_11  0.6   11    0 
   0.0358718134502401   0.0358718705493077   0.0380740878637003 1.1952  0.3 8.0836e-07    0  2.1031464564859 finished 695.425  2243.8 8971.3 cubit_diamond_v0.300_b0.600_0.001000_3_8_12  0.6   12    0 


==> uniaxial_comp_v0.3.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)    (4)  (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                        (13) (14) (15) (16) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3      E    v        err iter        homTensor   status    wall     cpu    mem                                     problem    b    _   id 
   0.0274279850195421   0.0274280611962969   0.0322419114048872 1.1952  0.3 1.0009e-06    0 2.10312711535807 finished 2141.68 8365.72   5173  cubit_diamond_v0.300_b0.600_0.001000_3_4_0  0.6    0    0 
   0.0275776959201725   0.0275777606621893   0.0324270277310515 1.1952  0.3 6.4399e-07    0 2.10314626527654 finished 540.989 1798.68 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_4_1  0.6    1    0 
   0.0280105420644329   0.0280106062911757   0.0331168853513261 1.1952  0.3   6.44e-07    0  2.1031462652769 finished 446.958 1402.69 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_4_2  0.6    2    0 
   0.0286796474917341   0.0286797055919554   0.0343183687485158 1.1952  0.3   6.44e-07    0 2.10314626527638 finished 156.793 301.548 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_4_3  0.6    3    0 
    0.029468788956866   0.0294688485941017   0.0360155317951713 1.1952  0.3   6.44e-07    0 2.10314626527645 finished 445.795 1418.45   5434  cubit_diamond_v0.300_b0.600_0.001000_3_4_4  0.6    4    0 
   0.0301531194970161   0.0301531748980841   0.0381024792559799 1.1952  0.3 6.4399e-07    0 2.10314626527672 finished 446.762 1431.99   5434  cubit_diamond_v0.300_b0.600_0.001000_3_4_5  0.6    5    0 
   0.0304335895629568   0.0304336360637562   0.0393488441323729 1.1952  0.3 6.4399e-07    0 2.10314626527593 finished 149.138 284.852 5433.9  cubit_diamond_v0.300_b0.600_0.001000_3_4_6  0.6    6    0 
   0.0301531602158816   0.0301532094076197     0.03810254331496 1.1952  0.3 6.4399e-07    0 2.10314626527638 finished 162.171 338.818   5434  cubit_diamond_v0.300_b0.600_0.001000_3_4_7  0.6    7    0 
   0.0294688166668725    0.029468871016901    0.036015593433626 1.1952  0.3   6.44e-07    0 2.10314626527629 finished 141.903 281.962 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_4_8  0.6    8    0 
   0.0286796266918176   0.0286796719888625   0.0343183850356643 1.1952  0.3 6.4399e-07    0   2.103146265276 finished 427.812 1324.81 5434.1  cubit_diamond_v0.300_b0.600_0.001000_3_4_9  0.6    9    0 
   0.0280105436955962   0.0280105881993114   0.0331169193142836 1.1952  0.3   6.44e-07    0 2.10314626527627 finished 274.506 759.321 5434.1 cubit_diamond_v0.300_b0.600_0.001000_3_4_10  0.6   10    0 
   0.0275776984230594   0.0275777425411042   0.0324270674991252 1.1952  0.3 6.4399e-07    0 2.10314626527664 finished 637.467 2138.66 5433.9 cubit_diamond_v0.300_b0.600_0.001000_3_4_11  0.6   11    0 
   0.0274278482210099   0.0274279408869006   0.0322418066101171 1.1952  0.3 1.0009e-06    0 2.10312711535836 finished 658.357 2005.88 8587.2 cubit_diamond_v0.300_b0.600_0.001000_3_4_12  0.6   12    0 


==> uniaxial_tens_v0.3.txt <==
#query: //iteration[last()]/@bucklingLoadFactor_1
#query: //iteration[last()]/@bucklingLoadFactor_2
#query: //iteration[last()]/@bucklingLoadFactor_3
#query: //iteration[last()]/homogenizedTensor/isotropy/@E
#query: //iteration[last()]/homogenizedTensor/isotropy/@v
#query: //iteration[last()]/homogenizedTensor/isotropy/@err
#                 (1)                  (2)                  (3)    (4)  (5)        (6)  (7)              (8)      (9)    (10)    (11)   (12)                                         (13) (14) (15) (16) 
#bucklingLoadFactor_1 bucklingLoadFactor_2 bucklingLoadFactor_3      E    v        err iter        homTensor   status    wall     cpu    mem                                      problem    b    _   id 
    0.116935205669774    0.116935778755319    0.118411837386568 1.1952  0.3 1.0009e-06    0  2.1031271153583 finished 429.049  1193.4 6485.8  cubit_diamond_v0.300_b0.600_0.001000_3_12_0  0.6    0    0 
    0.120828069112066    0.120828650241578     0.12222667858661 1.1952  0.3 1.0009e-06    0  2.1031271153581 finished 5821.21 22846.8 5167.6  cubit_diamond_v0.300_b0.600_0.001000_3_12_1  0.6    1    0 
    0.134038967665606    0.134039601140053     0.13535926475484 1.1952  0.3 1.0009e-06    0 2.10312711535857 finished 4085.04 15902.8 5167.5  cubit_diamond_v0.300_b0.600_0.001000_3_12_2  0.6    2    0 
    0.162933636951995    0.162934391256519    0.164150586304345 1.1952  0.3 1.0009e-06    0 2.10312711535873 finished 3434.07 13227.6 5167.2  cubit_diamond_v0.300_b0.600_0.001000_3_12_3  0.6    3    0 
    0.229193623817449    0.229194646662721    0.230227394442424 1.1952  0.3 1.0009e-06    0 2.10312711535858 finished 3171.61 12183.6 5167.4  cubit_diamond_v0.300_b0.600_0.001000_3_12_4  0.6    4    0 
    0.450075641991735    0.450077411045924    0.450706046970072 1.1952  0.3 1.0009e-06    0 2.10312711535895 finished 8753.77 34563.1 5167.2  cubit_diamond_v0.300_b0.600_0.001000_3_12_5  0.6    5    0 
      1.6044372461088     1.30701336481607     1.30981739288076 1.1952  0.3 1.0009e-06    0 2.10312711535789 finished 7988.91 31565.1 5167.4  cubit_diamond_v0.300_b0.600_0.001000_3_12_6  0.6    6    0 
    0.450071131125248    0.450075703771253    0.450703037359849 1.1952  0.3 1.0009e-06    0  2.1031271153591 finished 8759.52 34510.1 5167.2  cubit_diamond_v0.300_b0.600_0.001000_3_12_7  0.6    7    0 
    0.229191576163296    0.229193375213383    0.230225480648107 1.1952  0.3 1.0009e-06    0 2.10312711535881 finished 4381.33 16982.3 5167.2  cubit_diamond_v0.300_b0.600_0.001000_3_12_8  0.6    8    0 
    0.162932209439731    0.162933362929553     0.16414911312035 1.1952  0.3 1.0009e-06    0 2.10312711535859 finished 2393.74 9125.31 5167.4  cubit_diamond_v0.300_b0.600_0.001000_3_12_9  0.6    9    0 
    0.134037805766566     0.13403869549385    0.135358006003209 1.1952  0.3 1.0009e-06    0 2.10312711535824 finished 2665.91 10116.8 5167.1 cubit_diamond_v0.300_b0.600_0.001000_3_12_10  0.6   10    0 
    0.120827032197603    0.120827794708826    0.122225521069138 1.1952  0.3 1.0009e-06    0 2.10312711535828 finished 6373.91 25081.3 5167.4 cubit_diamond_v0.300_b0.600_0.001000_3_12_11  0.6   11    0 
    0.116935205669774    0.116935778755319    0.118411837386568 1.1952  0.3 1.0009e-06    0  2.1031271153583  running  36.101 43.6765      0 cubit_diamond_v0.300_b0.600_0.001000_3_12_12  0.6   12    0 


==> worstCaseData.txt <==
x  loadfactor min_reps angle a0  a1  a2  a3
0.00    0.000000000000e+00  0   0	0.0000000000000000 -0.0002082860000000 0.0002543930000000 0.0000000000000000 
0.05    4.610657684579e-05  2   4	0.0000461070000000 0.0003005000000000 -0.0001414175000000 0.0003958105000000 
0.10    6.009951054100e-04  3   0	0.0006010000000000 0.0012050965000000 0.0001732570000000 0.0004769465000000 
0.15    2.456279985653e-03  3   0	0.0024563000000000 0.0029824500000000 0.0005590500000000 0.0005681000000000 
0.20    6.565872776450e-03  3   0	0.0065659000000000 0.0058048500000000 0.0010195500000000 0.0006757000000000 
0.25    1.406578807089e-02  3   0	0.0140660000000000 0.0098710500000000 0.0015669000000000 0.0008040500000000 
0.30    2.630789850220e-02  3   0	0.0263080000000000 0.0154170000000000 0.0022140000000000 0.0009610000000000 
0.35    4.489963533676e-02  3   0	0.0449000000000000 0.0227280000000000 0.0029809999999999 0.0011550000000000 
0.40    7.176387821908e-02  3   0	0.0717640000000000 0.0321550000000000 0.0039100000000000 0.0013810000000000 
0.45    1.092054961853e-01  3   0	0.1092100000000000 0.0441180000000000 0.0049740000000000 0.0016980000000000 
0.50    1.600025905790e-01  3   0	0.1600000000000000 0.0591600000000000 0.0063049999999999 0.0020650000000001 
0.55    2.275314630710e-01  3   0	0.2275300000000000 0.0779649999999999 0.0078800000000002 0.0025549999999998 
0.60    3.159283908848e-01  3   0	0.3159300000000000 0.1013900000000001 0.0108199999999997 0.0021700000000002 
0.65    4.303102591637e-01  3   0	0.4303100000000000 0.1295399999999999 0.0143850000000004 0.0007749999999997 
0.70    5.750080212482e-01  3   2	0.5750100000000000 0.1606350000000002 -0.0025400000000004 0.0184750000000002 
0.75    7.515836895790e-01  3   2	0.7515800000000000 0.2109800000000000 0.0923499999999998 -0.0579399999999998 
0.80    9.969726160818e-01  3   0	0.9969700000000000 0.2218599999999997 0.0420050000000006 -0.0655350000000004 
0.85    1.195275037513e+00  5   4	1.1953000000000000 0.1092650000000001 -0.2329300000000003 0.1438650000000002 
0.90    1.215516168051e+00  4   2	1.2155000000000000 0.0749999999999999 0.1096000000000001 -0.0548000000000000 
0.95    1.345267035516e+00  4   4	1.3452999999999999 0.1298000000000002 3.5248999999999997 0.0000000000000000 

